The impact of different magnetic braking prescriptions on the evolution of LMXBs

We revisit the evolution of low-mass close binary systems under different magnetic braking (MB) prescriptions. We study binaries with a neutron star accretor. During mass transfer episodes, these systems emit X-rays and are known as Low Mass X-ray Binaries (LMXBs). When mass transfer stops, they can be observed as binary pulsars. Additionally, some of these systems can experience mass transfer while having orbital periods of less than 1 hr, thus evolving into ultracompact X-ray binaries (UCXBs). The evolution of LMXBs depends on their capability to lose angular momentum and maintain stable mass transfer. Among the angular momentum loss mechanisms, MB is one important, and still uncertain phenomenon. The standard MB prescription faces some problems when calculating LMXB evolution, leading to, e.g., a fine-tuning problem in the formation of UCXBs. Recent studies proposed new MB prescriptions, yielding diverse outcomes. Here, we investigate the effects of three novel MB prescriptions on the evolution of LMXBs using our stellar code. We found that all MB prescriptions considered allow the formation of binaries with orbital periods spanning from less than one hour to more than tens of days. Remarkably, our results enable the occurrence of wide systems even for the MB law that causes the strongest angular momentum losses and very high mass transfer rates. We found that models computed with the strongest MB prescription reach the UCXB state starting from a wider initial orbital period interval. Finally, we discuss and compare our results with observations and previous studies performed on this topic.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
